Spectral Archaeology: The Causal Topology of Model Evolution

Behavioral benchmarks tell us \textit{what} a model does, but not \textit{how}. We introduce a training-free mechanistic probe using attention-graph spectra. Treating each layer as a token graph, we compute algebraic connectivity ($\lambda_2$), smoothness, and spectral entropy. Across 12 models and 10 languages, these measures yield stable ``spectral fingerprints'' that expose discontinuities missed by standard evaluation. We report four results. (1) Models undergoing specific curriculum transitions (e.g., code-to-chat) show an English-only, syntax-triggered connectivity failure on non-canonical constructions, reaching $\Delta\lambda_2 \approx -0.76$. We term this scar \textit{Passive-Triggered Connectivity Collapse} (PTCC). Analysis of the Phi lineage reveals that PTCC appears and resolves across developmental stages, implicating brittle curriculum shifts rather than synthetic data per se. (2) PTCC reflects a specialization trade-off: strengthened formal routing at the expense of stylistic flexibility. (3) We identify four recurrent processing strategies; simple frozen-threshold rules enable perfect forensic identification across lineages. (4) Mechanistically, PTCC localizes to a sparse Layer 2 ``compensatory patch'' of heads that fails under syntactic stress; activation steering can partially restore connectivity, recovering $\approx 38\%$ of lost information flow. Finally, dominant topological regimes track tokenization density more than language identity, suggesting ``healthy'' geometry varies systematically across scripts. Overall, attention-graph spectra provide a practical tool for auditing and training-regime verification.

==> output_phi3_multi_final/phi3_ar_diff_fiedlervalue.dat <==
layer value
0 -0.014274
1 -0.188701
2 -0.136947
3 -0.041183
4 -0.023116
5 -0.022622
6 -0.012740
7 -0.022320
8 -0.043007
9 -0.012354
10 -0.031146
11 -0.023505
12 -0.027078
13 -0.006461
14 -0.034068
15 -0.000251
16 -0.014650
17 0.016169
18 -0.004570
19 0.018498
20 -0.012155
21 -0.013835
22 0.009070
23 0.003174
24 -0.005163
25 0.025642
26 -0.022691
27 0.010988
28 0.009192
29 0.017030
30 -0.006514
31 -0.019457


==> output_phi3_multi_final/phi3_de_diff_fiedlervalue.dat <==
layer value
0 0.004239
1 0.019608
2 -0.039395
3 -0.025215
4 -0.010465
5 -0.024223
6 -0.006297
7 0.008463
8 0.039105
9 -0.011210
10 0.015107
11 0.018194
12 0.006717
13 -0.040086
14 0.038717
15 -0.005722
16 -0.022140
17 0.033459
18 0.034422
19 0.002533
20 -0.018862
21 -0.019035
22 -0.012874
23 -0.004031
24 0.004160
25 0.027882
26 0.040859
27 -0.012428
28 0.018155
29 0.007084
30 0.020012
31 -0.018806


==> output_phi3_multi_final/phi3_en_diff_fiedlervalue.dat <==
layer value
0 -0.024228
1 0.073561
2 -0.214563
3 -0.858117
4 -0.843962
5 -0.562984
6 -0.356775
7 -0.177598
8 -0.001028
9 0.007290
10 -0.011238
11 -0.002541
12 0.007252
13 0.023798
14 -0.040572
15 -0.018224
16 -0.010166
17 -0.029098
18 -0.008642
19 0.008134
20 -0.005700
21 -0.010038
22 -0.046237
23 -0.002388
24 -0.018991
25 0.022078
26 0.026358
27 0.012153
28 0.047552
29 0.015034
30 -0.006348
31 -0.012761


==> output_phi3_multi_final/phi3_es_diff_fiedlervalue.dat <==
layer value
0 0.004888
1 0.015705
2 0.026294
3 -0.034674
4 -0.005912
5 0.004008
6 -0.017853
7 -0.002086
8 -0.016407
9 -0.024634
10 -0.025218
11 0.003096
12 -0.036812
13 -0.017081
14 -0.010998
15 0.010581
16 -0.007702
17 -0.009600
18 -0.047847
19 -0.056969
20 -0.064412
21 -0.085049
22 -0.035610
23 -0.044661
24 -0.020804
25 -0.016997
26 -0.021364
27 -0.037588
28 -0.034946
29 0.008040
30 -0.028489
31 0.011749


==> output_phi3_multi_final/phi3_fr_diff_fiedlervalue.dat <==
layer value
0 0.008512
1 0.051944
2 -0.004975
3 -0.037391
4 -0.020792
5 -0.029150
6 -0.017177
7 -0.026072
8 -0.017578
9 -0.025300
10 -0.006447
11 0.001222
12 -0.036996
13 -0.048461
14 -0.007882
15 -0.019233
16 -0.022944
17 -0.001414
18 -0.005747
19 -0.001568
20 0.000180
21 -0.012071
22 -0.016057
23 -0.027594
24 0.002413
25 -0.005470
26 0.016543
27 0.004758
28 0.012158
29 -0.014036
30 0.018155
31 0.008676


==> output_phi3_multi_final/phi3_it_diff_fiedlervalue.dat <==
layer value
0 0.026382
1 0.006911
2 0.020141
3 -0.013551
4 -0.018535
5 -0.016383
6 -0.003323
7 0.010697
8 -0.016217
9 -0.033740
10 0.013477
11 0.010148
12 -0.000553
13 -0.001433
14 -0.025612
15 -0.004380
16 -0.021592
17 -0.008411
18 -0.015455
19 0.003394
20 -0.013938
21 -0.019057
22 0.005750
23 -0.009344
24 0.005547
25 0.038076
26 0.018362
27 0.035970
28 0.030069
29 0.040976
30 0.003348
31 -0.022847


==> output_phi3_multi_final/phi3_ja_diff_fiedlervalue.dat <==
layer value
0 0.008900
1 0.004317
2 -0.008008
3 -0.015680
4 -0.016046
5 -0.038918
6 -0.039981
7 -0.043289
8 -0.027332
9 -0.028313
10 -0.028002
11 -0.027758
12 -0.048337
13 -0.023481
14 -0.070547
15 -0.022121
16 -0.030959
17 -0.035780
18 -0.034749
19 -0.034036
20 -0.047476
21 -0.026676
22 0.021272
23 0.004102
24 0.002690
25 0.030443
26 0.004334
27 0.010405
28 -0.004214
29 0.045352
30 0.038301
31 0.008688


==> output_phi3_multi_final/phi3_pt_diff_fiedlervalue.dat <==
layer value
0 -0.007500
1 0.000039
2 -0.031915
3 -0.064004
4 0.001055
5 0.000075
6 -0.001624
7 -0.011513
8 -0.018923
9 -0.039617
10 -0.006133
11 0.002821
12 -0.002121
13 -0.002262
14 -0.021423
15 -0.023769
16 -0.021231
17 -0.031371
18 0.007892
19 0.004832
20 0.011216
21 -0.019074
22 -0.019783
23 -0.040840
24 -0.004491
25 -0.001737
26 -0.003754
27 0.003171
28 0.023624
29 0.013749
30 0.003465
31 0.013448


==> output_phi3_multi_final/phi3_ru_diff_fiedlervalue.dat <==
layer value
0 0.042557
1 0.005245
2 -0.036463
3 -0.025289
4 -0.017131
5 -0.008540
6 -0.001027
7 0.007669
8 0.042470
9 0.007724
10 0.030454
11 -0.011365
12 0.027868
13 -0.037564
14 -0.006424
15 0.005097
16 0.004858
17 -0.008330
18 0.009739
19 0.010119
20 0.003054
21 -0.007503
22 -0.003622
23 -0.001809
24 0.011816
25 0.000523
26 -0.011673
27 -0.000745
28 0.033565
29 -0.003301
30 -0.018009
31 0.015656


==> output_phi3_multi_final/phi3_zh_diff_fiedlervalue.dat <==
layer value
0 0.005843
1 -0.002094
2 0.005672
3 -0.001235
4 0.003381
5 -0.001050
6 -0.002321
7 -0.006532
8 -0.011454
9 -0.004314
10 -0.011370
11 -0.013385
12 -0.009109
13 -0.007174
14 -0.032421
15 0.015566
16 -0.018247
17 -0.038407
18 -0.027641
19 -0.028311
20 0.012856
21 -0.007565
22 -0.012644
23 -0.009460
24 0.011530
25 -0.007039
26 0.005478
27 -0.009798
28 -0.015934
29 -0.013339
30 -0.190522
31 -0.100084

